New Constraints on the $^{12}$CO(2-1)/(1-0) Line Ratio Across Nearby Disc Galaxies

Both the CO(2-1) and CO(1-0) lines are used to trace the mass of molecular gas in galaxies. Translating the molecular gas mass estimates between studies using different lines requires a good understanding of the behaviour of the CO(2-1)-to-CO(1-0) ratio, $R_{21}$. We compare new, high quality CO(1-0) data from the IRAM 30-m EMPIRE survey to the latest available CO(2-1) maps from HERACLES, PHANGS-ALMA, and a new IRAM 30-m M51 Large Program. This allows us to measure $R_{21}$ across the full star-forming disc of nine nearby, massive, star-forming spiral galaxies at 27" (${\sim} 1{-}2$ kpc) resolution. We find an average $R_{21} = 0.64\pm0.09$ when we take the luminosity-weighted mean of all individual galaxies. This result is consistent with the mean ratio for disc galaxies that we derive from single-pointing measurements in the literature, $R_{\rm 21, lit}~=~0.59^{+0.18}_{-0.09}$. The ratio shows weak radial variations compared to the point-to-point scatter in the data. In six out of nine targets the central enhancement in $R_{21}$ with respect to the galaxy-wide mean is of order $\sim 10{-}20\%$. We estimate an azimuthal scatter of $\sim$20% in $R_{21}$ at fixed galactocentric radius but this measurement is limited by our comparatively coarse resolution of 1.5 kpc. We find mild correlations between $R_{21}$ and CO brightness temperature, IR intensity, 70-to-160$ \mu$m ratio, and IR-to-CO ratio. All correlations indicate that $R_{21}$ increases with gas surface density, star formation rate surface density, and the interstellar radiation field.

==> Tables/galaxyprops_mean_median.csv <==
galaxy,weightmean,perc.16,perc.84,perc.5,perc95,median,wmeanTsig,percsixteenTsig,perceightfourTsig,percfiveTsig,percninefiveTsig,medianTsig
NGC 0628,0.75,-0.13,1.32,-2.77,3.54,0.61,0.64,0.54,0.80,0.48,0.96,0.64
NGC 2903,0.75,-0.27,0.91,-1.11,2.15,0.54,0.73,0.62,0.82,0.51,0.91,0.72
NGC 3184,0.64,-0.24,1.01,-1.88,2.81,0.55,0.63,0.53,0.73,0.46,0.80,0.62
NGC 3627,0.48,0.38,0.57,0.27,0.72,0.48,0.48,0.41,0.56,0.36,0.65,0.48
NGC 4254,0.75,-0.27,0.91,-1.11,2.15,0.54,0.73,0.62,0.82,0.51,0.91,0.72
NGC 4321,0.75,-0.13,1.32,-2.77,3.54,0.61,0.64,0.54,0.80,0.48,0.96,0.64
NGC 5055,0.64,0.50,0.79,0.42,1.14,0.62,0.63,0.51,0.75,0.45,0.97,0.61
NGC 5194,0.71,0.32,1.13,-1.50,3.08,0.68,0.70,0.51,0.87,0.38,1.07,0.68
NGC 6946,0.65,0.22,0.85,-0.30,1.43,0.61,0.66,0.54,0.75,0.48,0.85,0.64

==> Tables/spearman.csv <==
galaxy,radius,coole,cotwo,PACS,sigtir,TIRcoone,TIRcotwo,TIRovercoone
NGC 0628,0.86 (0.01),-1.00 (–),-1.00 (–),0.90 (0.04),0.40 (0.60),1.00 (0.00),1.00 (0.00),0.89 (0.01)
NGC 2903,0.17 (0.69),1.00 (0.00),1.00 (0.00),,,,,
NGC 3184,0.83 (0.01),-1.00 (–),1.00 (–),1.00 (0.00),0.80 (0.20),1.00 (–),-1.00 (–),0.85 (0.00)
NGC 3627,-0.98 (0.00),1.00 (0.00),1.00 (0.00),1.00 (0.00),1.00 (0.00),1.00 (0.00),1.00 (–),0.80 (0.01)
NGC 4254,-0.87 (0.00),1.00 (0.00),1.00 (0.00),1.00 (0.00),1.00 (0.00),1.00 (–),-1.00 (–),0.71 (0.01)
NGC 4321,-0.92 (0.00),1.00 (0.00),1.00 (0.00),1.00 (0.00),1.00 (0.00),1.00 (0.00),-0.50 (0.67),0.13 (0.71)
NGC 5055,-0.21 (0.56),-0.10 (0.87),0.90 (0.04),0.83 (0.04),0.94 (0.00),1.00 (0.00),0.50 (0.67),0.48 (0.16)
NGC 5194,0.59 (0.07),-0.46 (0.29),0.68 (0.09),1.00 (0.00),0.86 (0.01),1.00 (0.00),1.00 (0.00),0.59 (0.07)
NGC 6946,-0.57 (0.11),0.90 (0.04),0.77 (0.07),0.83 (0.04),0.94 (0.00),0.80 (0.20),-1.00 (0.00),-0.37 (0.33)

==> Tables/table_norm_mean_old.csv <==
galaxy,ngcone,ngctwo,ngcthre,ngcfour,ngcfive,ngcsix,ngcseven,ngceight,ngcnine,average,los
R$_{21}^\mathrm{num. mean}$,0.67,0.72,0.63,0.49,0.72,0.67,0.64,0.70,0.65,0.65$\pm$0.07,0.65
R$_{21}^\mathrm{num. 16\%}$,0.54,0.62,0.53,0.41,0.62,0.54,0.51,0.51,0.54,,0.51
R$_{21}^\mathrm{num. 84\%}$,0.80,0.82,0.73,0.56,0.82,0.80,0.75,0.87,0.75,,0.80
R$_{21}^\mathrm{num. 5\%}$,0.48,0.51,0.46,0.36,0.51,0.48,0.45,0.38,0.48,,0.42
R$_{21}^\mathrm{num. 95\%}$,0.96,0.91,0.80,0.65,0.91,0.96,0.97,1.07,0.85,,0.96

==> Tables/table_weighted_mean_old.csv <==
galaxy,ngcone,ngctwo,ngcthre,ngcfour,ngcfive,ngcsix,ngcseven,ngceight,ngcnine,average,los
R$_{21}^\mathrm{mean}$,0.64,0.73,0.63,0.48,0.73,0.64,0.63,0.70,0.66,0.65$\pm$0.08,0.66
R$_{21}^\mathrm{16\%}$,0.54,0.67,0.55,0.43,0.67,0.54,0.54,0.60,0.58,,0.54
R$_{21}^\mathrm{84\%}$,0.74,0.80,0.71,0.52,0.80,0.74,0.72,0.81,0.73,,0.79
R$_{21}^\mathrm{5\%}$,0.48,0.60,0.50,0.38,0.60,0.48,0.48,0.43,0.51,,0.45
R$_{21}^\mathrm{95\%}$,0.88,0.86,0.78,0.59,0.86,0.88,0.79,0.90,0.83,,0.87

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
